FastRerandomize: Fast Rerandomization Using Accelerated Computing

We present fastrerandomize, an R package for fast, scalable rerandomization in experimental design. Rerandomization improves precision by discarding treatment assignments that fail a prespecified covariate-balance criterion, but existing implementations can become computationally prohibitive as the number of units or covariates grows. fastrerandomize introduces three complementary advances: (i) optional GPU/TPU acceleration to parallelize balance checks, (ii) memory-efficient key-only storage that avoids retaining full assignment matrices, and (iii) auto-vectorized, just-in-time compiled kernels for batched candidate generation and inference. This approach enables exact or Monte Carlo rerandomization at previously intractable scales, making it practical to adopt the tighter balance thresholds required in modern high-dimensional experiments while simultaneously quantifying the resulting gains in precision and power for a given covariate set. Our approach also supports randomization-based testing conditioned on acceptance. In controlled benchmarks, we observe order-of-magnitude speedups over baseline workflows, with larger gains as the sample size or dimensionality grows, translating into improved precision of causal estimates.

==> diagnostic_grid.csv <==
"d","q","R2","v","rmse_per_sigma_q","rmse_per_sigma_CR","rmse_drop_pct"
30,0.05,0.2,0.54454941993668,0.0674132733216292,0.0707106781186548,4.66323458458767
100,0.05,0.2,0.731235580767819,0.0687839776457266,0.0707106781186548,2.72476593944562
1000,0.05,0.2,0.910025930849507,0.0700715771968172,0.0707106781186548,0.903825191387856
30,0.01,0.2,0.44783037323015,0.0666920562978092,0.0707106781186548,5.68318948108827
100,0.01,0.2,0.664223362387906,0.0682951196088557,0.0707106781186548,3.41611560526356
1000,0.01,0.2,0.884937734078017,0.0698923295797044,0.0707106781186548,1.15731960253184
30,0.005,0.2,0.414877854814989,0.0664445472165699,0.0707106781186548,6.03322018058733
100,0.005,0.2,0.640163201223121,0.068118743391398,0.0707106781186548,3.66554924407238
1000,0.005,0.2,0.875621135882363,0.0698256481236112,0.0707106781186548,1.25162142209763
30,0.05,0.5,0.54454941993668,0.0786015119431345,0.0894427190999916,12.1208380804448
100,0.05,0.5,0.731235580767819,0.0832162383376663,0.0894427190999916,6.96141712257706
1000,0.05,0.5,0.910025930849507,0.0874076868667626,0.0894427190999916,2.27523520495158
30,0.01,0.5,0.44783037323015,0.0761007325386596,0.0894427190999916,14.9167944530135
100,0.01,0.5,0.664223362387906,0.0815897876547771,0.0894427190999916,8.77984426707258
1000,0.01,0.5,0.884937734078017,0.0868317392219692,0.0894427190999916,2.91916424757106
30,0.005,0.5,0.414877854814989,0.0752297243066858,0.0894427190999916,15.8906112608411
100,0.005,0.5,0.640163201223121,0.08099785679197,0.0894427190999916,9.44164309068101
1000,0.005,0.5,0.875621135882363,0.08661688370941,0.0894427190999916,3.15938001328257

